Fat Pointers for Temporal Memory Safety of C

Temporal memory safety bugs, especially use-after-free and double free bugs, pose a major security threat to C programs. Real-world exploits utilizing these bugs enable attackers to read and write arbitrary memory locations, causing disastrous violations of confidentiality, integrity, and availability. Many previous solutions retrofit temporal memory safety to C, but they all either incur high performance overhead and/or miss detecting certain types of temporal memory safety bugs. In this paper, we propose a temporal memory safety solution that is both efficient and comprehensive. Specifically, we extend Checked C, a spatially-safe extension to C, with temporally-safe pointers. These are implemented by combining two techniques: fat pointers and dynamic key-lock checks. We show that the fat-pointer solution significantly improves running time and memory overhead compared to the disjoint-metadata approach that provides the same level of protection. With empirical program data and hands-on experience porting real-world applications, we also show that our solution is practical in terms of backward compatibility -- one of the major complaints about fat pointers.

==> figs/data/olden_perf.csv <==
program,baseline(s),checked(s),normalized_checked(x),cets(s),normalized_cets(x)
bh,9.86,9.46,0.96,,
bisort,18.51,25.98,1.404,43.16,2.332
em3d,10.07,8.56,0.85,,
health,5.3,9.61,1.814,14.48,2.732
mst,5.76,10.96,1.902,,
perimeter,1.98,2.71,1.366,4.2,2.119
power,0.35,0.35,1.002,0.35,1.005
treeadd,1.44,2.06,1.432,3.25,2.264
tsp,12.65,16.25,1.284,20.82,1.645
Geomean,,,1.291,,1.922


==> figs/data/parson_perf.csv <==
json_file,normalized(x)
countries-small (328 KB),1.054
profiles (454 KB),1.081
covers (470 KB),1.077
books (524 KB),1.018
albums (634 KB),1.23
restaurant (666 KB),1.012
countries-big (2.2 MB),1.037
zips (3.0 MB),1.145
images (9.2 MB),1.142
city\\\_insepctions (23 MB),1.042
companies (75 MB),1.064
trades (232 MB),1.094
citylots (181 MB),1.127
Geomean,1.085


==> figs/data/thttpd_perf.csv <==
file_size (Kb),baseline (Mb/s),std_dev,checked (Mb/s),std_dev
4 KB,114.22,9.54,114.69,9.33
8 KB,225.09,9.57,224.58,16.85
16 KB,424.82,18.81,413.81,25.29
32 KB,782.48,49.2,783.18,45.12
64 KB,1298.68,65.89,1324.21,52.51
128 KB,1885.21,60.2,1849.9,76.19
256 KB,2548.84,62.26,2546.16,64.7
512 KB,3216.4,32.28,3223.45,52.87
1 MB,3693.32,66.3,3685.29,56.61
2 MB,4033.04,36.9,4025.92,42.95
4 MB,4170.79,25.06,4144.8,26.61
8 MB,4233.56,9.25,4206.41,10.28
16 MB,4208.37,10.03,4173.49,8.68
32 MB,4222.24,6.5,4185.61,8.82


==> tables/lzfse_perf.csv <==
file,size(MB),en_base(MB/s),en_check(MB/s),en_norm(%),de_base(MB/s),de_check(MB/s),de_norm(%)
dickens,9.8,52.5,50.2,0.96,356.8,316.8,0.89
mozilla,49,73.3,68.3,0.93,471.8,422.9,0.9
mr,9.6,64.9,62.2,0.96,418.4,373.3,0.89
nci,32,123.0,97.3,0.79,555.7,512.9,0.92
ooffice,5.9,58.1,55.3,0.95,375.7,334.7,0.89
osdb,9.7,71.7,67.8,0.95,551.0,498.9,0.91
reymont,6.4,65.5,61.3,0.94,402.0,357.6,0.89
samba,21,83.1,75.7,0.91,324.5,290.1,0.89
sao,7.0,58.6,56.3,0.96,355.8,318.3,0.89
webster,40,62.3,58.5,0.94,436.9,392.3,0.9
xml,5.1,102.4,87.9,0.86,561.2,512.8,0.91
x-ray,8.1,56.4,54.5,0.97,332.3,295.9,0.89
enwik9,954,62.1,58.7,0.95,437.2,391.2,0.89
Geomean,,,,0.926,,,0.898

